Formation of metal-free binaries: Impact of H$_{2}$ line cooling and CIE cooling

During primordial star formation, the main cooling channel is provided by H$_{2}$ and super-molecules, such as H$_{2}$ or H$_{2}$, at sufficiently high densities. When the latter form at $n_{\rm H}$ $\geq$ $10^{14}$~cm$^{-3}$, collision-induced emission (CIE) provides efficient gas cooling. We investigate how CIE cooling affects the formation of metal-free binaries comparing simulations with and without this process. Irrespective of the cooling mechanism, we find a typical protostellar mass range between 0.01 to 100 M$_{\odot}$. However, models with only H$_{2}$ line cooling produce a greater number of low-mass protostars which exhibit stronger variations in their radial velocities than the high-mass protostars. Similarly, in models with both H$_{2}$ cooling and CIE cooling, significant variations in the radial velocities are found for protostars in the intermediate mass range. The initial number of fragments $N_{\rm max}$ decreases with increasing strength of turbulence. Cooling via super-molecules lets the most massive protobinaries (MMPBs) efficiently accrete mass. The maximum mass accretion rate $\dot M_{\rm max}$ for the MMPBs is more than an order of magnitude higher in the presence of CIE cooling than for pure H$_{2}$ line cooling. As a result, compact binaries with a semi-major axis as small as 3.57 au may form through the H$_{2}$ $-$ H$_{2}$ cooling channel. Our results indicate that in addition to the MMPBs most population III (Pop. III) binaries should be in eccentric i.e. non-circular orbits. This provides an important connection to the eccentric binaries reported in previous studies, which were found to exhibit rich temporal accretion signals during their evolution.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
